A search for compact object companions to high mass function single-lined spectroscopic binaries in Gaia DR3

Gaia DR3 provides >181, 000 radial velocity solutions for single-lined spectroscopic binaries (SB1s) which can be used to search for non-interacting compact object+star binary candidates by selecting systems with large mass functions. We selected 234 such systems and identified 114 systems with good RV solutions in DR3. We used light curves from ASAS-SN and TESS to identify and remove 31 eclipsing binaries to produce a catalog of 80 compact object+star candidates, including 38 ellipsoidal variables. The positions of these candidates on Gaia and 2MASS CMDs suggest that many of these systems are binaries with luminous companions. We compared the periods and eccentricities of detached eclipsing binaries in Gaia DR3 and ASAS-SN, and found that ~11% and ~60% of the binaries had different periods and eccentricities. We also compared RV solutions for 311 binaries in both Gaia DR3 and the Ninth Catalog of Spectroscopic Binary Orbits (SB9), and found similar results. We do not identify any strong candidates for non-interacting compact object+star binaries.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
